SPIRiT-Diffusion: Self-Consistency Driven Diffusion Model for Accelerated MRI

Diffusion models have emerged as a leading methodology for image generation and have proven successful in the realm of magnetic resonance imaging (MRI) reconstruction. However, existing reconstruction methods based on diffusion models are primarily formulated in the image domain, making the reconstruction quality susceptible to inaccuracies in coil sensitivity maps (CSMs). k-space interpolation methods can effectively address this issue but conventional diffusion models are not readily applicable in k-space interpolation. To overcome this challenge, we introduce a novel approach called SPIRiT-Diffusion, which is a diffusion model for k-space interpolation inspired by the iterative self-consistent SPIRiT method. Specifically, we utilize the iterative solver of the self-consistent term (i.e., k-space physical prior) in SPIRiT to formulate a novel stochastic differential equation (SDE) governing the diffusion process. Subsequently, k-space data can be interpolated by executing the diffusion process. This innovative approach highlights the optimization model's role in designing the SDE in diffusion models, enabling the diffusion process to align closely with the physics inherent in the optimization model, a concept referred to as model-driven diffusion. We evaluated the proposed SPIRiT-Diffusion method using a 3D joint intracranial and carotid vessel wall imaging dataset. The results convincingly demonstrate its superiority over image-domain reconstruction methods, achieving high reconstruction quality even at a substantial acceleration rate of 10.

==> todo.txt <==
motivation: 
图像域方法的固有不足：当前扩散模型大多在图像域进行，依赖线圈敏感度 (csm)， 若csm估计不准确 (比如有卷折，奇异点等)，重建质量受很大影响
      ---> k空间填充 (为什么要在kspace做)
现有k空间填充方法表征能力有待提高：如SPIRiT、LORAKS以及DL-kspace (RAKI、Loraki等) 挖掘通道冗余关系能力有限，导致加速倍速受限
      --->挖掘冗余关系的同时，补充图像域的先验分布信息 (为什么要用diffusion)


proposed: 
(怎么在kspace做填充) SPIRiT驱动扩散模型，既利用通道冗余先验，又充分挖掘图像分布信息，实现kspace的精准填充

Compared methods: 
对比试验：为验证扩散模型的优越性，高泛化性，对比其他k空间填充方法，如L1-SPIRiT, DL-VWI (贾森)
对比实验：为验证在kspace填充的优越性：VE-SDE (图像域，且有卷则的情况)
消融实验：去掉图像域补充先验，验证其有效性



================ TODO ==================
找个他们重建失败的图
对比下coil sensivitity
对于放在paper里的手动画个ROI吧 matlab 就能画啊，roipoly
另外，放大图区域选的太大了，找找有么有他们重建确实，你的保留的比较好的。
这个要不到时候换一层图 或者再挑一下参数

标黄的讨论下怎么写的更准确，
这种划掉的我觉得写上太散了，你们讨论下，看看要不要写。

方法写的太简单了，为什么在diffusion coefficient上加S没写清楚：为了指数项可以拿下来

2. csm和ssos的接着调参数？

% 从公式3导出的扰动核，在扰动核的基础上做会产生什么问题；有几个解决方案。首先用泰勒展开，一阶泰勒展开的方法估计不准导致loss下降（）；想了一个smart的方法，引入权重系数
% 为什么是SS^*: 用S乘以一个通道的噪声：这样做sigma无解，并不是说把S^*拿掉，sigma的解对应就是S^*拿掉

-------------------------------
在kspace填充的优势：VE-csm有卷则，有奇异点
针对其他kspace填充方法的优势：1.重建质量更高（无论是从视觉效果还是从指标上，更方面都好：不模糊，error小，细节纹理刻画更清楚），2.能泛化到病人数据上
更高加速倍速(放到讨论里)：比kspace填充方法抑制伪影能力更强
待做：Curved MPR of 3D VWI 
